Babel Storage: Uncoordinated Content Delivery from Multiple Coded Storage Systems

In future content-centric networks, content is identified independently of its location. From an end-user's perspective, individual storage systems dissolve into a seemingly omnipresent structureless `storage fog'. Content should be delivered oblivious of the network topology, using multiple storage systems simultaneously, and at minimal coordination overhead. Prior works have addressed the advantages of error correction coding for distributed storage and content delivery separately. This work takes a comprehensive approach to highlighting the tradeoff between storage overhead and transmission overhead in uncoordinated content delivery from multiple coded storage systems. Our contribution is twofold. First, we characterize the tradeoff between storage and transmission overhead when all participating storage systems employ the same code. Second, we show that the resulting stark inefficiencies can be avoided when storage systems use diverse codes. What is more, such code diversity is not just technically desirable, but presumably will be the reality in the increasingly heterogeneous networks of the future. To this end, we show that a mix of Reed-Solomon, low-density parity-check and random linear network codes achieves close-to-optimal performance at minimal coordination and operational overhead.

==> figures/ex12-probability-distribution-N50-tikz.dat <==

\addplot [
    matrix plot*,
    point meta=explicit,
] table [x=ell,y=K,meta=probability] {

ell K probability
0 0 1.0
1 0 0.0
2 0 0.0
3 0 0.0
4 0 0.0
5 0 0.0
6 0 0.0
7 0 0.0
8 0 0.0
9 0 0.0
10 0 0.0
11 0 0.0
12 0 0.0
13 0 0.0
14 0 0.0
15 0 0.0
16 0 0.0
17 0 0.0
18 0 0.0
19 0 0.0
20 0 0.0
21 0 0.0
22 0 0.0
23 0 0.0
24 0 0.0
25 0 0.0
26 0 0.0
27 0 0.0
28 0 0.0
29 0 0.0
30 0 0.0
31 0 0.0
32 0 0.0
33 0 0.0
34 0 0.0
35 0 0.0
36 0 0.0
37 0 0.0
38 0 0.0
39 0 0.0
40 0 0.0
41 0 0.0
42 0 0.0
43 0 0.0
44 0 0.0
45 0 0.0
46 0 0.0
47 0 0.0
48 0 0.0
49 0 0.0
50 0 0.0
51 0 0.0
52 0 0.0
53 0 0.0
54 0 0.0
55 0 0.0
56 0 0.0
57 0 0.0
58 0 0.0
59 0 0.0
60 0 0.0
61 0 0.0
62 0 0.0
63 0 0.0
64 0 0.0
65 0 0.0
66 0 0.0
67 0 0.0
68 0 0.0
69 0 0.0
70 0 0.0
71 0 0.0
72 0 0.0
73 0 0.0
74 0 0.0
75 0 0.0
76 0 0.0
77 0 0.0
78 0 0.0
79 0 0.0
80 0 0.0
81 0 0.0
82 0 0.0
83 0 0.0
84 0 0.0
85 0 0.0
86 0 0.0
87 0 0.0
88 0 0.0
89 0 0.0
90 0 0.0
91 0 0.0
92 0 0.0
93 0 0.0
94 0 0.0
95 0 0.0
96 0 0.0
97 0 0.0
98 0 0.0
99 0 0.0
100 0 0.0

0 1 0.0
1 1 1.0
2 1 0.02
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 0.0
23 1 0.0
24 1 0.0
25 1 0.0
26 1 0.0
27 1 0.0
28 1 0.0
29 1 0.0
30 1 0.0
31 1 0.0
32 1 0.0
33 1 0.0
34 1 0.0
35 1 0.0
36 1 0.0
37 1 0.0
38 1 0.0
39 1 0.0
40 1 0.0
41 1 0.0
42 1 0.0
43 1 0.0
44 1 0.0
45 1 0.0
46 1 0.0
47 1 0.0
48 1 0.0
49 1 0.0
50 1 0.0
51 1 0.0
52 1 0.0
53 1 0.0
54 1 0.0
55 1 0.0
56 1 0.0
57 1 0.0
58 1 0.0
59 1 0.0
60 1 0.0
61 1 0.0
62 1 0.0
63 1 0.0
64 1 0.0
65 1 0.0
66 1 0.0
67 1 0.0
68 1 0.0
69 1 0.0
70 1 0.0
71 1 0.0
72 1 0.0
73 1 0.0
74 1 0.0
75 1 0.0
76 1 0.0
77 1 0.0
78 1 0.0
79 1 0.0
80 1 0.0
81 1 0.0
82 1 0.0
83 1 0.0
84 1 0.0
85 1 0.0
86 1 0.0
87 1 0.0
88 1 0.0
89 1 0.0
90 1 0.0
91 1 0.0
92 1 0.0
93 1 0.0
94 1 0.0
95 1 0.0
96 1 0.0
97 1 0.0
98 1 0.0
99 1 0.0
100 1 0.0

0 2 0.0
1 2 0.0
2 2 0.98
3 2 0.039999999999999994
4 2 0.0008163265306122447
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 0.0
23 2 0.0
24 2 0.0
25 2 0.0
26 2 0.0
27 2 0.0
28 2 0.0
29 2 0.0
30 2 0.0
31 2 0.0
32 2 0.0
33 2 0.0
34 2 0.0
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0
40 2 0.0
41 2 0.0
42 2 0.0
43 2 0.0
44 2 0.0
45 2 0.0
46 2 0.0
47 2 0.0
48 2 0.0
49 2 0.0
50 2 0.0
51 2 0.0
52 2 0.0
53 2 0.0
54 2 0.0
55 2 0.0
56 2 0.0
57 2 0.0
58 2 0.0
59 2 0.0
60 2 0.0
61 2 0.0
62 2 0.0
63 2 0.0
64 2 0.0
65 2 0.0
66 2 0.0
67 2 0.0
68 2 0.0
69 2 0.0
70 2 0.0
71 2 0.0
72 2 0.0
73 2 0.0
74 2 0.0
75 2 0.0
76 2 0.0
77 2 0.0
78 2 0.0
79 2 0.0
80 2 0.0
81 2 0.0
82 2 0.0
83 2 0.0
84 2 0.0
85 2 0.0
86 2 0.0
87 2 0.0
88 2 0.0
89 2 0.0
90 2 0.0
91 2 0.0
92 2 0.0
93 2 0.0
94 2 0.0
95 2 0.0
96 2 0.0
97 2 0.0
98 2 0.0
99 2 0.0
100 2 0.0

0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.96
4 3 0.0783673469387755
5 3 0.0024489795918367346
6 3 5.10204081632653e-05
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 0.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 0.0
20 3 0.0
21 3 0.0
22 3 0.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.0
28 3 0.0
29 3 0.0
30 3 0.0
31 3 0.0
32 3 0.0
33 3 0.0
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0
40 3 0.0
41 3 0.0
42 3 0.0
43 3 0.0
44 3 0.0
45 3 0.0
46 3 0.0
47 3 0.0
48 3 0.0
49 3 0.0
50 3 0.0
51 3 0.0
52 3 0.0
53 3 0.0
54 3 0.0
55 3 0.0
56 3 0.0
57 3 0.0
58 3 0.0
59 3 0.0
60 3 0.0
61 3 0.0
62 3 0.0
63 3 0.0
64 3 0.0
65 3 0.0
66 3 0.0
67 3 0.0
68 3 0.0
69 3 0.0
70 3 0.0
71 3 0.0
72 3 0.0
73 3 0.0
74 3 0.0
75 3 0.0
76 3 0.0
77 3 0.0
78 3 0.0
79 3 0.0
80 3 0.0
81 3 0.0
82 3 0.0
83 3 0.0
84 3 0.0
85 3 0.0
86 3 0.0
87 3 0.0
88 3 0.0
89 3 0.0
90 3 0.0
91 3 0.0
92 3 0.0
93 3 0.0
94 3 0.0
95 3 0.0
96 3 0.0
97 3 0.0
98 3 0.0
99 3 0.0
100 3 0.0

0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.9208163265306122
5 4 0.11510204081632652
6 4 0.007193877551020408
7 4 0.0002040816326530612
8 4 4.3421623968736426e-06
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0
21 4 0.0
22 4 0.0
23 4 0.0
24 4 0.0
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 0.0
31 4 0.0
32 4 0.0
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0
40 4 0.0
41 4 0.0
42 4 0.0
43 4 0.0
44 4 0.0
45 4 0.0
46 4 0.0
47 4 0.0
48 4 0.0
49 4 0.0
50 4 0.0
51 4 0.0
52 4 0.0
53 4 0.0
54 4 0.0
55 4 0.0
56 4 0.0
57 4 0.0
58 4 0.0
59 4 0.0
60 4 0.0
61 4 0.0
62 4 0.0
63 4 0.0
64 4 0.0
65 4 0.0
66 4 0.0
67 4 0.0
68 4 0.0
69 4 0.0
70 4 0.0
71 4 0.0
72 4 0.0
73 4 0.0
74 4 0.0
75 4 0.0
76 4 0.0
77 4 0.0
78 4 0.0
79 4 0.0
80 4 0.0
81 4 0.0
82 4 0.0
83 4 0.0
84 4 0.0
85 4 0.0
86 4 0.0
87 4 0.0
88 4 0.0
89 4 0.0
90 4 0.0
91 4 0.0
92 4 0.0
93 4 0.0
94 4 0.0
95 4 0.0
96 4 0.0
97 4 0.0
98 4 0.0
99 4 0.0
100 4 0.0

0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.8824489795918367
6 5 0.16545918367346937
7 5 0.014081632653061223
8 5 0.0007989578810247502
9 5 2.1710811984368212e-05
10 5 4.71974173573222e-07
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 0.0
21 5 0.0
22 5 0.0
23 5 0.0
24 5 0.0
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0
30 5 0.0
31 5 0.0
32 5 0.0
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0
40 5 0.0
41 5 0.0
42 5 0.0
43 5 0.0
44 5 0.0
45 5 0.0
46 5 0.0
47 5 0.0
48 5 0.0
49 5 0.0
50 5 0.0
51 5 0.0
52 5 0.0
53 5 0.0
54 5 0.0
55 5 0.0
56 5 0.0
57 5 0.0
58 5 0.0
59 5 0.0
60 5 0.0
61 5 0.0
62 5 0.0
63 5 0.0
64 5 0.0
65 5 0.0
66 5 0.0
67 5 0.0
68 5 0.0
69 5 0.0
70 5 0.0
71 5 0.0
72 5 0.0
73 5 0.0
74 5 0.0
75 5 0.0
76 5 0.0
77 5 0.0
78 5 0.0
79 5 0.0
80 5 0.0
81 5 0.0
82 5 0.0
83 5 0.0
84 5 0.0
85 5 0.0
86 5 0.0
87 5 0.0
88 5 0.0
89 5 0.0
90 5 0.0
91 5 0.0
92 5 0.0
93 5 0.0
94 5 0.0
95 5 0.0
96 5 0.0
97 5 0.0
98 5 0.0
99 5 0.0
100 5 0.0

0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.8272959183673468
7 6 0.21122448979591835
8 6 0.02696482848458532
9 6 0.001953973078593139
10 6 0.00010619418905397493
11 6 2.831845041439332e-06
12 6 6.292988980976293e-08
13 6 0.0
14 6 0.0
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 0.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.0
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0
40 6 0.0
41 6 0.0
42 6 0.0
43 6 0.0
44 6 0.0
45 6 0.0
46 6 0.0
47 6 0.0
48 6 0.0
49 6 0.0
50 6 0.0
51 6 0.0
52 6 0.0
53 6 0.0
54 6 0.0
55 6 0.0
56 6 0.0
57 6 0.0
58 6 0.0
59 6 0.0
60 6 0.0
61 6 0.0
62 6 0.0
63 6 0.0
64 6 0.0
65 6 0.0
66 6 0.0
67 6 0.0
68 6 0.0
69 6 0.0
70 6 0.0
71 6 0.0
72 6 0.0
73 6 0.0
74 6 0.0
75 6 0.0
76 6 0.0
77 6 0.0
78 6 0.0
79 6 0.0
80 6 0.0
81 6 0.0
82 6 0.0
83 6 0.0
84 6 0.0
85 6 0.0
86 6 0.0
87 6 0.0
88 6 0.0
89 6 0.0
90 6 0.0
91 6 0.0
92 6 0.0
93 6 0.0
94 6 0.0
95 6 0.0
96 6 0.0
97 6 0.0
98 6 0.0
99 6 0.0
100 6 0.0

0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.7744897959183673
8 7 0.2636561007381676
9 7 0.04298740772904906
10 7 0.0046725443183748975
11 7 0.0003115029545583265
12 7 1.6613490909777413e-05
13 7 4.405092286683405e-07
14 7 1.0011573378825922e-08
15 7 0.0
16 7 0.0
17 7 0.0
18 7 0.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0
40 7 0.0
41 7 0.0
42 7 0.0
43 7 0.0
44 7 0.0
45 7 0.0
46 7 0.0
47 7 0.0
48 7 0.0
49 7 0.0
50 7 0.0
51 7 0.0
52 7 0.0
53 7 0.0
54 7 0.0
55 7 0.0
56 7 0.0
57 7 0.0
58 7 0.0
59 7 0.0
60 7 0.0
61 7 0.0
62 7 0.0
63 7 0.0
64 7 0.0
65 7 0.0
66 7 0.0
67 7 0.0
68 7 0.0
69 7 0.0
70 7 0.0
71 7 0.0
72 7 0.0
73 7 0.0
74 7 0.0
75 7 0.0
76 7 0.0
77 7 0.0
78 7 0.0
79 7 0.0
80 7 0.0
81 7 0.0
82 7 0.0
83 7 0.0
84 7 0.0
85 7 0.0
86 7 0.0
87 7 0.0
88 7 0.0
89 7 0.0
90 7 0.0
91 7 0.0
92 7 0.0
93 7 0.0
94 7 0.0
95 7 0.0
96 7 0.0
97 7 0.0
98 7 0.0
99 7 0.0
100 7 0.0

0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.7085757707338254
9 8 0.308076422058185
10 8 0.06697313523004021
11 8 0.00892975136400536
12 8 0.0008929751364005361
13 8 5.6825690498215936e-05
14 8 3.0134835870266027e-06
15 8 8.009258703060739e-08
16 8 1.8626183030373812e-09
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0
40 8 0.0
41 8 0.0
42 8 0.0
43 8 0.0
44 8 0.0
45 8 0.0
46 8 0.0
47 8 0.0
48 8 0.0
49 8 0.0
50 8 0.0
51 8 0.0
52 8 0.0
53 8 0.0
54 8 0.0
55 8 0.0
56 8 0.0
57 8 0.0
58 8 0.0
59 8 0.0
60 8 0.0
61 8 0.0
62 8 0.0
63 8 0.0
64 8 0.0
65 8 0.0
66 8 0.0
67 8 0.0
68 8 0.0
69 8 0.0
70 8 0.0
71 8 0.0
72 8 0.0
73 8 0.0
74 8 0.0
75 8 0.0
76 8 0.0
77 8 0.0
78 8 0.0
79 8 0.0
80 8 0.0
81 8 0.0
82 8 0.0
83 8 0.0
84 8 0.0
85 8 0.0
86 8 0.0
87 8 0.0
88 8 0.0
89 8 0.0
90 8 0.0
91 8 0.0
92 8 0.0
93 8 0.0
94 8 0.0
95 8 0.0
96 8 0.0
97 8 0.0
98 8 0.0
99 8 0.0
100 8 0.0

0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 0.6469604863221884
10 9 0.3516089599577111
11 9 0.0937623893220563
12 9 0.01666886921281001
13 9 0.001988899167437558
14 9 0.00018984946598267597
15 9 1.1773610293499284e-05
16 9 6.258397498205599e-07
17 9 1.6763564727336426e-08
18 9 3.9913249350801014e-10
19 9 0.0
20 9 0.0
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0
40 9 0.0
41 9 0.0
42 9 0.0
43 9 0.0
44 9 0.0
45 9 0.0
46 9 0.0
47 9 0.0
48 9 0.0
49 9 0.0
50 9 0.0
51 9 0.0
52 9 0.0
53 9 0.0
54 9 0.0
55 9 0.0
56 9 0.0
57 9 0.0
58 9 0.0
59 9 0.0
60 9 0.0
61 9 0.0
62 9 0.0
63 9 0.0
64 9 0.0
65 9 0.0
66 9 0.0
67 9 0.0
68 9 0.0
69 9 0.0
70 9 0.0
71 9 0.0
72 9 0.0
73 9 0.0
74 9 0.0
75 9 0.0
76 9 0.0
77 9 0.0
78 9 0.0
79 9 0.0
80 9 0.0
81 9 0.0
82 9 0.0
83 9 0.0
84 9 0.0
85 9 0.0
86 9 0.0
87 9 0.0
88 9 0.0
89 9 0.0
90 9 0.0
91 9 0.0
92 9 0.0
93 9 0.0
94 9 0.0
95 9 0.0
96 9 0.0
97 9 0.0
98 9 0.0
99 9 0.0
100 9 0.0

0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 0.0
10 10 0.5766386943306462
11 10 0.38442579622043077
12 10 0.12814193207347693
13 10 0.027181621954979956
14 10 0.004324348947383175
15 10 0.0004827180220334707
16 10 4.4904002049625175e-05
17 10 2.7492246152831736e-06
18 10 1.4727989010445574e-07
19 10 3.991324935080101e-09
20 10 9.734938866049028e-11
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0
40 10 0.0
41 10 0.0
42 10 0.0
43 10 0.0
44 10 0.0
45 10 0.0
46 10 0.0
47 10 0.0
48 10 0.0
49 10 0.0
50 10 0.0
51 10 0.0
52 10 0.0
53 10 0.0
54 10 0.0
55 10 0.0
56 10 0.0
57 10 0.0
58 10 0.0
59 10 0.0
60 10 0.0
61 10 0.0
62 10 0.0
63 10 0.0
64 10 0.0
65 10 0.0
66 10 0.0
67 10 0.0
68 10 0.0
69 10 0.0
70 10 0.0
71 10 0.0
72 10 0.0
73 10 0.0
74 10 0.0
75 10 0.0
76 10 0.0
77 10 0.0
78 10 0.0
79 10 0.0
80 10 0.0
81 10 0.0
82 10 0.0
83 10 0.0
84 10 0.0
85 10 0.0
86 10 0.0
87 10 0.0
88 10 0.0
89 10 0.0
90 10 0.0
91 10 0.0
92 10 0.0
93 10 0.0
94 10 0.0
95 10 0.0
96 10 0.0
97 10 0.0
98 10 0.0
99 10 0.0
100 10 0.0

0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.0
11 11 0.5125677282939077
12 11 0.41005418263512616
13 11 0.16308973172987973
14 11 0.04324348947383175
15 11 0.008045300367224511
16 11 0.0011974400546566713
17 11 0.00012829714871321477
18 11 1.1782391208356457e-05
19 11 7.184384883144182e-07
20 11 3.893975546419612e-08
21 11 1.0708432752653933e-09
22 11 2.6771081881634832e-11
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0
40 11 0.0
41 11 0.0
42 11 0.0
43 11 0.0
44 11 0.0
45 11 0.0
46 11 0.0
47 11 0.0
48 11 0.0
49 11 0.0
50 11 0.0
51 11 0.0
52 11 0.0
53 11 0.0
54 11 0.0
55 11 0.0
56 11 0.0
57 11 0.0
58 11 0.0
59 11 0.0
60 11 0.0
61 11 0.0
62 11 0.0
63 11 0.0
64 11 0.0
65 11 0.0
66 11 0.0
67 11 0.0
68 11 0.0
69 11 0.0
70 11 0.0
71 11 0.0
72 11 0.0
73 11 0.0
74 11 0.0
75 11 0.0
76 11 0.0
77 11 0.0
78 11 0.0
79 11 0.0
80 11 0.0
81 11 0.0
82 11 0.0
83 11 0.0
84 11 0.0
85 11 0.0
86 11 0.0
87 11 0.0
88 11 0.0
89 11 0.0
90 11 0.0
91 11 0.0
92 11 0.0
93 11 0.0
94 11 0.0
95 11 0.0
96 11 0.0
97 11 0.0
98 11 0.0
99 11 0.0
100 11 0.0

0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.4442253645213867
13 12 0.42403330249768734
14 12 0.20237953073753256
15 12 0.06275334286435118
16 12 0.014593800666128181
17 12 0.0025017943999076885
18 12 0.0003573991999868126
19 12 3.735880139234974e-05
20 12 3.416963541983208e-06
21 12 2.0881443867675164e-07
22 12 1.1484794127221341e-08
23 12 3.2125298257961795e-10
24 12 8.237255963579947e-12
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0
40 12 0.0
41 12 0.0
42 12 0.0
43 12 0.0
44 12 0.0
45 12 0.0
46 12 0.0
47 12 0.0
48 12 0.0
49 12 0.0
50 12 0.0
51 12 0.0
52 12 0.0
53 12 0.0
54 12 0.0
55 12 0.0
56 12 0.0
57 12 0.0
58 12 0.0
59 12 0.0
60 12 0.0
61 12 0.0
62 12 0.0
63 12 0.0
64 12 0.0
65 12 0.0
66 12 0.0
67 12 0.0
68 12 0.0
69 12 0.0
70 12 0.0
71 12 0.0
72 12 0.0
73 12 0.0
74 12 0.0
75 12 0.0
76 12 0.0
77 12 0.0
78 12 0.0
79 12 0.0
80 12 0.0
81 12 0.0
82 12 0.0
83 12 0.0
84 12 0.0
85 12 0.0
86 12 0.0
87 12 0.0
88 12 0.0
89 12 0.0
90 12 0.0
91 12 0.0
92 12 0.0
93 12 0.0
94 12 0.0
95 12 0.0
96 12 0.0
97 12 0.0
98 12 0.0
99 12 0.0
100 12 0.0

0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.38364917845028856
14 13 0.4272456760014577
15 13 0.2384627028845345
16 13 0.08873030805005934
17 13 0.02376704679912304
18 13 0.005092938599812079
19 13 0.0008281200975304194
20 13 0.00011541743519587727
21 13 1.1902423004574841e-05
22 13 1.0910554420860272e-06
23 13 6.714187335914014e-08
24 13 3.756188719392455e-09
25 13 1.0708432752653928e-10
26 13 2.8180086191194543e-12
27 13 0.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0
40 13 0.0
41 13 0.0
42 13 0.0
43 13 0.0
44 13 0.0
45 13 0.0
46 13 0.0
47 13 0.0
48 13 0.0
49 13 0.0
50 13 0.0
51 13 0.0
52 13 0.0
53 13 0.0
54 13 0.0
55 13 0.0
56 13 0.0
57 13 0.0
58 13 0.0
59 13 0.0
60 13 0.0
61 13 0.0
62 13 0.0
63 13 0.0
64 13 0.0
65 13 0.0
66 13 0.0
67 13 0.0
68 13 0.0
69 13 0.0
70 13 0.0
71 13 0.0
72 13 0.0
73 13 0.0
74 13 0.0
75 13 0.0
76 13 0.0
77 13 0.0
78 13 0.0
79 13 0.0
80 13 0.0
81 13 0.0
82 13 0.0
83 13 0.0
84 13 0.0
85 13 0.0
86 13 0.0
87 13 0.0
88 13 0.0
89 13 0.0
90 13 0.0
91 13 0.0
92 13 0.0
93 13 0.0
94 13 0.0
95 13 0.0
96 13 0.0
97 13 0.0
98 13 0.0
99 13 0.0
100 13 0.0

0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.32261408187865176
15 14 0.42014857174894177
16 14 0.273585116487683
17 14 0.11725076420900699
18 14 0.03768774563860938
19 14 0.009192133082587654
20 14 0.001868319732233263
21 14 0.00029359310077951275
22 14 4.0369051357183005e-05
23 14 4.140415523813641e-06
24 14 3.821922021981823e-07
25 14 2.377272071089172e-08
26 14 1.3554621457964576e-09
27 14 3.945212066767237e-11
28 14 1.0662735315587127e-12
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0
40 14 0.0
41 14 0.0
42 14 0.0
43 14 0.0
44 14 0.0
45 14 0.0
46 14 0.0
47 14 0.0
48 14 0.0
49 14 0.0
50 14 0.0
51 14 0.0
52 14 0.0
53 14 0.0
54 14 0.0
55 14 0.0
56 14 0.0
57 14 0.0
58 14 0.0
59 14 0.0
60 14 0.0
61 14 0.0
62 14 0.0
63 14 0.0
64 14 0.0
65 14 0.0
66 14 0.0
67 14 0.0
68 14 0.0
69 14 0.0
70 14 0.0
71 14 0.0
72 14 0.0
73 14 0.0
74 14 0.0
75 14 0.0
76 14 0.0
77 14 0.0
78 14 0.0
79 14 0.0
80 14 0.0
81 14 0.0
82 14 0.0
83 14 0.0
84 14 0.0
85 14 0.0
86 14 0.0
87 14 0.0
88 14 0.0
89 14 0.0
90 14 0.0
91 14 0.0
92 14 0.0
93 14 0.0
94 14 0.0
95 14 0.0
96 14 0.0
97 14 0.0
98 14 0.0
99 14 0.0
100 14 0.0

0 15 0.0
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 0.0
13 15 0.0
14 15 0.0
15 15 0.27009551041003405
16 15 0.40200262014516686
17 15 0.30150196510887517
18 15 0.15075098255443756
19 15 0.05515279849552593
20 15 0.016142282486495393
21 15 0.003699273069821861
22 15 0.0007266429244292941
23 15 0.00011179121914296831
24 15 1.5287688087927292e-05
25 15 1.5689995669188533e-06
26 15 1.463899117460174e-07
27 15 9.231796236235332e-09
28 15 5.374018599055911e-10
29 15 1.5994102973380686e-11
30 15 4.4428063814946347e-13
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0
40 15 0.0
41 15 0.0
42 15 0.0
43 15 0.0
44 15 0.0
45 15 0.0
46 15 0.0
47 15 0.0
48 15 0.0
49 15 0.0
50 15 0.0
51 15 0.0
52 15 0.0
53 15 0.0
54 15 0.0
55 15 0.0
56 15 0.0
57 15 0.0
58 15 0.0
59 15 0.0
60 15 0.0
61 15 0.0
62 15 0.0
63 15 0.0
64 15 0.0
65 15 0.0
66 15 0.0
67 15 0.0
68 15 0.0
69 15 0.0
70 15 0.0
71 15 0.0
72 15 0.0
73 15 0.0
74 15 0.0
75 15 0.0
76 15 0.0
77 15 0.0
78 15 0.0
79 15 0.0
80 15 0.0
81 15 0.0
82 15 0.0
83 15 0.0
84 15 0.0
85 15 0.0
86 15 0.0
87 15 0.0
88 15 0.0
89 15 0.0
90 15 0.0
91 15 0.0
92 15 0.0
93 15 0.0
94 15 0.0
95 15 0.0
96 15 0.0
97 15 0.0
98 15 0.0
99 15 0.0
100 15 0.0

0 16 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.21984518289188817
17 16 0.37687745638609393
18 16 0.3230378197595091
19 16 0.18384266165175314
20 16 0.07846942875379706
21 16 0.025894911488753027
22 16 0.007121100659407083
23 16 0.0015650770680015564
24 16 0.0003009763592310685
25 16 4.5762487368466554e-05
26 16 6.262235113579634e-06
27 16 6.462257365364732e-07
28 16 6.112946156426099e-08
29 16 3.918555228478268e-09
30 16 2.332473350284683e-10
31 16 7.1084902103914155e-12
32 16 2.0309972029689757e-13
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0
40 16 0.0
41 16 0.0
42 16 0.0
43 16 0.0
44 16 0.0
45 16 0.0
46 16 0.0
47 16 0.0
48 16 0.0
49 16 0.0
50 16 0.0
51 16 0.0
52 16 0.0
53 16 0.0
54 16 0.0
55 16 0.0
56 16 0.0
57 16 0.0
58 16 0.0
59 16 0.0
60 16 0.0
61 16 0.0
62 16 0.0
63 16 0.0
64 16 0.0
65 16 0.0
66 16 0.0
67 16 0.0
68 16 0.0
69 16 0.0
70 16 0.0
71 16 0.0
72 16 0.0
73 16 0.0
74 16 0.0
75 16 0.0
76 16 0.0
77 16 0.0
78 16 0.0
79 16 0.0
80 16 0.0
81 16 0.0
82 16 0.0
83 16 0.0
84 16 0.0
85 16 0.0
86 16 0.0
87 16 0.0
88 16 0.0
89 16 0.0
90 16 0.0
91 16 0.0
92 16 0.0
93 16 0.0
94 16 0.0
95 16 0.0
96 16 0.0
97 16 0.0
98 16 0.0
99 16 0.0
100 16 0.0

0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 0.0
9 17 0.0
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.17796990996009995
18 17 0.3432276834944784
19 17 0.33485627657997896
20 17 0.21779270021462044
21 17 0.10481273697828608
22 17 0.04035290373664013
23 17 0.01241627807281235
24 17 0.003274622788434026
25 17 0.0007001660567375384
26 17 0.00013307249616356724
27 17 2.014070212205342e-05
28 17 2.771202257579832e-06
29 17 2.886669018312325e-07
30 17 2.775643286838774e-08
31 17 1.8126650036498114e-09
32 17 1.104862478415123e-10
33 17 3.4526952450472594e-12
34 17 1.0154986014844881e-13
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0
40 17 0.0
41 17 0.0
42 17 0.0
43 17 0.0
44 17 0.0
45 17 0.0
46 17 0.0
47 17 0.0
48 17 0.0
49 17 0.0
50 17 0.0
51 17 0.0
52 17 0.0
53 17 0.0
54 17 0.0
55 17 0.0
56 17 0.0
57 17 0.0
58 17 0.0
59 17 0.0
60 17 0.0
61 17 0.0
62 17 0.0
63 17 0.0
64 17 0.0
65 17 0.0
66 17 0.0
67 17 0.0
68 17 0.0
69 17 0.0
70 17 0.0
71 17 0.0
72 17 0.0
73 17 0.0
74 17 0.0
75 17 0.0
76 17 0.0
77 17 0.0
78 17 0.0
79 17 0.0
80 17 0.0
81 17 0.0
82 17 0.0
83 17 0.0
84 17 0.0
85 17 0.0
86 17 0.0
87 17 0.0
88 17 0.0
89 17 0.0
90 17 0.0
91 17 0.0
92 17 0.0
93 17 0.0
94 17 0.0
95 17 0.0
96 17 0.0
97 17 0.0
98 17 0.0
99 17 0.0
100 17 0.0

0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 0.0
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.13983350068293568
19 18 0.3069515868649807
20 18 0.33689808314449105
21 18 0.24705859430596006
22 18 0.13588222686827803
23 18 0.058533882343258216
24 18 0.02101216289245167
25 18 0.006161461299290339
26 18 0.001580901254423179
27 18 0.00033232158501388147
28 18 6.287165121884244e-05
29 18 9.526007760430671e-06
30 18 1.3230566333931489e-06
31 18 1.3957520528103548e-07
32 18 1.3672673170387149e-08
33 18 9.115115446924766e-10
34 18 5.696947154327979e-11
35 18 1.827897482672079e-12
36 18 5.5390832808244814e-14
37 18 0.0
38 18 0.0
39 18 0.0
40 18 0.0
41 18 0.0
42 18 0.0
43 18 0.0
44 18 0.0
45 18 0.0
46 18 0.0
47 18 0.0
48 18 0.0
49 18 0.0
50 18 0.0
51 18 0.0
52 18 0.0
53 18 0.0
54 18 0.0
55 18 0.0
56 18 0.0
57 18 0.0
58 18 0.0
59 18 0.0
60 18 0.0
61 18 0.0
62 18 0.0
63 18 0.0
64 18 0.0
65 18 0.0
66 18 0.0
67 18 0.0
68 18 0.0
69 18 0.0
70 18 0.0
71 18 0.0
72 18 0.0
73 18 0.0
74 18 0.0
75 18 0.0
76 18 0.0
77 18 0.0
78 18 0.0
79 18 0.0
80 18 0.0
81 18 0.0
82 18 0.0
83 18 0.0
84 18 0.0
85 18 0.0
86 18 0.0
87 18 0.0
88 18 0.0
89 18 0.0
90 18 0.0
91 18 0.0
92 18 0.0
93 18 0.0
94 18 0.0
95 18 0.0
96 18 0.0
97 18 0.0
98 18 0.0
99 18 0.0
100 18 0.0

0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 0.0
8 19 0.0
9 19 0.0
10 19 0.0
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.10913834199643761
20 19 0.2661910780400917
21 19 0.3294114590746135
22 19 0.2717644537365561
23 19 0.16723966383788066
24 19 0.08233337296634123
25 19 0.03286112692954847
26 19 0.011241964475898161
27 19 0.0031902872161332623
28 19 0.0008047571356011833
29 19 0.00016765773658357984
30 19 3.1753359201435576e-05
31 19 4.83860711640923e-06
32 19 6.805952867037159e-07
33 19 7.292092357539814e-08
34 19 7.292092357539815e-09
35 19 4.971881152868055e-10
36 19 3.190511969754902e-11
37 19 1.0524258233566516e-12
38 19 3.2888306979895363e-14
39 19 0.0
40 19 0.0
41 19 0.0
42 19 0.0
43 19 0.0
44 19 0.0
45 19 0.0
46 19 0.0
47 19 0.0
48 19 0.0
49 19 0.0
50 19 0.0
51 19 0.0
52 19 0.0
53 19 0.0
54 19 0.0
55 19 0.0
56 19 0.0
57 19 0.0
58 19 0.0
59 19 0.0
60 19 0.0
61 19 0.0
62 19 0.0
63 19 0.0
64 19 0.0
65 19 0.0
66 19 0.0
67 19 0.0
68 19 0.0
69 19 0.0
70 19 0.0
71 19 0.0
72 19 0.0
73 19 0.0
74 19 0.0
75 19 0.0
76 19 0.0
77 19 0.0
78 19 0.0
79 19 0.0
80 19 0.0
81 19 0.0
82 19 0.0
83 19 0.0
84 19 0.0
85 19 0.0
86 19 0.0
87 19 0.0
88 19 0.0
89 19 0.0
90 19 0.0
91 19 0.0
92 19 0.0
93 19 0.0
94 19 0.0
95 19 0.0
96 19 0.0
97 19 0.0
98 19 0.0
99 19 0.0
100 19 0.0

0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 0.0
6 20 0.0
7 20 0.0
8 20 0.0
9 20 0.0
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.08251923419242845
21 20 0.22692789402917818
22 20 0.31202585429012
23 20 0.2880238654985723
24 20 0.19940113765285772
25 20 0.10914588587314314
26 20 0.049785842678977565
27 20 0.018837886419072594
28 20 0.006236867800909171
29 20 0.001732463278030325
30 20 0.00043311581950758124
31 20 8.999809236521169e-05
32 20 1.7142493783849844e-05
33 20 2.637306735976899e-06
34 20 3.76758105139557e-07
35 20 4.110088419704259e-08
36 20 4.2034995201520835e-09
37 20 2.9362680471650585e-10
38 20 1.937121281115837e-11
39 20 6.577661395979073e-13
40 20 2.1218262567674428e-14
41 20 0.0
42 20 0.0
43 20 0.0
44 20 0.0
45 20 0.0
46 20 0.0
47 20 0.0
48 20 0.0
49 20 0.0
50 20 0.0
51 20 0.0
52 20 0.0
53 20 0.0
54 20 0.0
55 20 0.0
56 20 0.0
57 20 0.0
58 20 0.0
59 20 0.0
60 20 0.0
61 20 0.0
62 20 0.0
63 20 0.0
64 20 0.0
65 20 0.0
66 20 0.0
67 20 0.0
68 20 0.0
69 20 0.0
70 20 0.0
71 20 0.0
72 20 0.0
73 20 0.0
74 20 0.0
75 20 0.0
76 20 0.0
77 20 0.0
78 20 0.0
79 20 0.0
80 20 0.0
81 20 0.0
82 20 0.0
83 20 0.0
84 20 0.0
85 20 0.0
86 20 0.0
87 20 0.0
88 20 0.0
89 20 0.0
90 20 0.0
91 20 0.0
92 20 0.0
93 20 0.0
94 20 0.0
95 20 0.0
96 20 0.0
97 20 0.0
98 20 0.0
99 20 0.0
100 20 0.0

0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 0.0
6 21 0.0
7 21 0.0
8 21 0.0
9 21 0.0
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.06188942564432133
22 21 0.187215512574072
23 21 0.2880238654985723
24 21 0.2954090928190485
25 21 0.22738726223571493
26 21 0.14002268253462444
27 21 0.07064207407152223
28 21 0.030547923922820425
29 21 0.011137263930194947
30 21 0.003609298495896511
31 21 0.0009899790160173285
32 21 0.00024685191048743775
33 21 5.1427481351549535e-05
34 21 9.889900259913373e-06
35 21 1.541283157389097e-06
36 21 2.2418664107477775e-07
37 21 2.495827840090299e-08
38 21 2.6151137295063795e-09
39 21 1.8746334978540353e-10
40 21 1.2730957540604654e-11
41 21 4.455835139211629e-13
42 21 1.4852783797372098e-14
43 21 0.0
44 21 0.0
45 21 0.0
46 21 0.0
47 21 0.0
48 21 0.0
49 21 0.0
50 21 0.0
51 21 0.0
52 21 0.0
53 21 0.0
54 21 0.0
55 21 0.0
56 21 0.0
57 21 0.0
58 21 0.0
59 21 0.0
60 21 0.0
61 21 0.0
62 21 0.0
63 21 0.0
64 21 0.0
65 21 0.0
66 21 0.0
67 21 0.0
68 21 0.0
69 21 0.0
70 21 0.0
71 21 0.0
72 21 0.0
73 21 0.0
74 21 0.0
75 21 0.0
76 21 0.0
77 21 0.0
78 21 0.0
79 21 0.0
80 21 0.0
81 21 0.0
82 21 0.0
83 21 0.0
84 21 0.0
85 21 0.0
86 21 0.0
87 21 0.0
88 21 0.0
89 21 0.0
90 21 0.0
91 21 0.0
92 21 0.0
93 21 0.0
94 21 0.0
95 21 0.0
96 21 0.0
97 21 0.0
98 21 0.0
99 21 0.0
100 21 0.0

0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 0.0
6 22 0.0
7 22 0.0
8 22 0.0
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.044869833592132966
23 22 0.15186712908106542
24 22 0.2570059107525722
25 22 0.29307691577047706
26 22 0.250657888487908
27 22 0.17071834567284544
28 22 0.09689419619269604
29 22 0.046140093425093356
30 22 0.019225038927122233
31 22 0.006835569396310128
32 22 0.002187382206819241
33 22 0.0005965587836779747
34 22 0.00014913969591949367
35 22 3.128804809499867e-05
36 22 6.09507430422052e-06
37 22 9.650534315015825e-07
38 22 1.4325011873851614e-07
39 22 1.6309311431330108e-08
40 22 1.753689401218291e-09
41 22 1.2921921903713722e-10
42 22 9.045345332599605e-12
43 22 3.2676124354218604e-13
44 22 1.1267629087661587e-14
45 22 0.0
46 22 0.0
47 22 0.0
48 22 0.0
49 22 0.0
50 22 0.0
51 22 0.0
52 22 0.0
53 22 0.0
54 22 0.0
55 22 0.0
56 22 0.0
57 22 0.0
58 22 0.0
59 22 0.0
60 22 0.0
61 22 0.0
62 22 0.0
63 22 0.0
64 22 0.0
65 22 0.0
66 22 0.0
67 22 0.0
68 22 0.0
69 22 0.0
70 22 0.0
71 22 0.0
72 22 0.0
73 22 0.0
74 22 0.0
75 22 0.0
76 22 0.0
77 22 0.0
78 22 0.0
79 22 0.0
80 22 0.0
81 22 0.0
82 22 0.0
83 22 0.0
84 22 0.0
85 22 0.0
86 22 0.0
87 22 0.0
88 22 0.0
89 22 0.0
90 22 0.0
91 22 0.0
92 22 0.0
93 22 0.0
94 22 0.0
95 22 0.0
96 22 0.0
97 22 0.0
98 22 0.0
99 22 0.0
100 22 0.0

0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 0.0
7 23 0.0
8 23 0.0
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.03221423950204418
24 23 0.11894488431524006
25 23 0.22380419022472792
26 23 0.280736835106457
27 23 0.26556187104664847
28 23 0.20096574025151775
29 23 0.1256035876571986
30 23 0.06728763624492781
31 23 0.030760062283395572
32 23 0.012499326896109948
33 23 0.004374764413638482
34 23 0.0013919704952486075
35 23 0.00037962831688598383
36 23 9.557076509017774e-05
37 23 2.026612206153323e-05
38 23 4.011003324678451e-06
39 23 6.469360201094277e-07
40 23 9.82066064682243e-08
41 23 1.1457437421292837e-08
42 23 1.2663483465639453e-09
43 23 9.606780560140274e-11
44 23 6.9408595179995415e-12
45 23 2.5915546901621664e-13
46 23 9.255552464864879e-15
47 23 0.0
48 23 0.0
49 23 0.0
50 23 0.0
51 23 0.0
52 23 0.0
53 23 0.0
54 23 0.0
55 23 0.0
56 23 0.0
57 23 0.0
58 23 0.0
59 23 0.0
60 23 0.0
61 23 0.0
62 23 0.0
63 23 0.0
64 23 0.0
65 23 0.0
66 23 0.0
67 23 0.0
68 23 0.0
69 23 0.0
70 23 0.0
71 23 0.0
72 23 0.0
73 23 0.0
74 23 0.0
75 23 0.0
76 23 0.0
77 23 0.0
78 23 0.0
79 23 0.0
80 23 0.0
81 23 0.0
82 23 0.0
83 23 0.0
84 23 0.0
85 23 0.0
86 23 0.0
87 23 0.0
88 23 0.0
89 23 0.0
90 23 0.0
91 23 0.0
92 23 0.0
93 23 0.0
94 23 0.0
95 23 0.0
96 23 0.0
97 23 0.0
98 23 0.0
99 23 0.0
100 23 0.0

0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0
7 24 0.0
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.02230216580910751
25 24 0.09155625963738873
26 24 0.1879312697820084
27 24 0.26073347339125486
28 24 0.271303749339549
29 24 0.2260864577829575
30 24 0.15700448457149824
31 24 0.09228018685018671
32 24 0.047458381808667446
33 24 0.021092614137185533
34 24 0.008437045654874213
35 24 0.0029285613016918756
36 24 0.0009318149596292332
37 24 0.0002553531379753187
38 24 6.497825385979092e-05
39 24 1.397381803436364e-05
40 24 2.8173020230571852e-06
41 24 4.640262155623599e-07
42 24 7.218185575414487e-08
43 24 8.646102504126246e-09
44 24 9.838668366764348e-10
45 24 7.696917429781633e-11
46 24 5.74769808068109e-12
47 24 2.2213325915675707e-13
48 24 8.227157746546558e-15
49 24 0.0
50 24 0.0
51 24 0.0
52 24 0.0
53 24 0.0
54 24 0.0
55 24 0.0
56 24 0.0
57 24 0.0
58 24 0.0
59 24 0.0
60 24 0.0
61 24 0.0
62 24 0.0
63 24 0.0
64 24 0.0
65 24 0.0
66 24 0.0
67 24 0.0
68 24 0.0
69 24 0.0
70 24 0.0
71 24 0.0
72 24 0.0
73 24 0.0
74 24 0.0
75 24 0.0
76 24 0.0
77 24 0.0
78 24 0.0
79 24 0.0
80 24 0.0
81 24 0.0
82 24 0.0
83 24 0.0
84 24 0.0
85 24 0.0
86 24 0.0
87 24 0.0
88 24 0.0
89 24 0.0
90 24 0.0
91 24 0.0
92 24 0.0
93 24 0.0
94 24 0.0
95 24 0.0
96 24 0.0
97 24 0.0
98 24 0.0
99 24 0.0
100 24 0.0

0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 0.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.015259376606231454
26 25 0.06786406964350306
27 25 0.1540697797311961
28 25 0.23318669364721567
29 25 0.26719308647076795
30 25 0.2449269959315373
31 25 0.1866110445192665
32 25 0.12186843723707197
33 25 0.06855099594585298
34 25 0.03427549797292649
35 25 0.01495658093364065
36 25 0.005933189130700423
37 25 0.0020549847770394694
38 25 0.0006570023445823304
39 25 0.00018165963444672728
40 25 4.687990566367156e-05
41 25 1.0254979363928155e-05
42 25 2.111319280808738e-06
43 25 3.5593121975319717e-07
44 25 5.6845639452416244e-08
45 25 7.004194861101287e-09
46 25 8.219208255373958e-10
47 25 6.641784448787037e-11
48 25 5.133746433845053e-12
49 25 2.0567894366366402e-13
50 25 7.910728602448617e-15
51 25 0.0
52 25 0.0
53 25 0.0
54 25 0.0
55 25 0.0
56 25 0.0
57 25 0.0
58 25 0.0
59 25 0.0
60 25 0.0
61 25 0.0
62 25 0.0
63 25 0.0
64 25 0.0
65 25 0.0
66 25 0.0
67 25 0.0
68 25 0.0
69 25 0.0
70 25 0.0
71 25 0.0
72 25 0.0
73 25 0.0
74 25 0.0
75 25 0.0
76 25 0.0
77 25 0.0
78 25 0.0
79 25 0.0
80 25 0.0
81 25 0.0
82 25 0.0
83 25 0.0
84 25 0.0
85 25 0.0
86 25 0.0
87 25 0.0
88 25 0.0
89 25 0.0
90 25 0.0
91 25 0.0
92 25 0.0
93 25 0.0
94 25 0.0
95 25 0.0
96 25 0.0
97 25 0.0
98 25 0.0
99 25 0.0
100 25 0.0

0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.010039063556731221
27 26 0.04938133965743465
28 26 0.12145140294125818
29 26 0.20241900490209694
30 26 0.2530237561276212
31 26 0.25446960616263614
32 26 0.213269765164876
33 26 0.15233554654634
34 26 0.09520971659146249
35 26 0.05193257268625226
36 26 0.02549417204597838
37 26 0.011008847019854301
38 26 0.0043576686120256605
39 26 0.0015138302870560606
40 26 0.0004883323506632454
41 26 0.0001367330581857087
42 26 3.589242777374854e-05
43 26 8.008452444446937e-06
44 26 1.6876049212436074e-06
45 26 2.91841452545887e-07
46 26 4.794538148968143e-08
47 26 6.088302411388117e-09
48 26 7.379760498652263e-10
49 26 6.170368309909919e-11
50 26 4.944205376530384e-12
51 26 2.05678943663664e-13
52 26 8.22715774654656e-15
53 26 0.0
54 26 0.0
55 26 0.0
56 26 0.0
57 26 0.0
58 26 0.0
59 26 0.0
60 26 0.0
61 26 0.0
62 26 0.0
63 26 0.0
64 26 0.0
65 26 0.0
66 26 0.0
67 26 0.0
68 26 0.0
69 26 0.0
70 26 0.0
71 26 0.0
72 26 0.0
73 26 0.0
74 26 0.0
75 26 0.0
76 26 0.0
77 26 0.0
78 26 0.0
79 26 0.0
80 26 0.0
81 26 0.0
82 26 0.0
83 26 0.0
84 26 0.0
85 26 0.0
86 26 0.0
87 26 0.0
88 26 0.0
89 26 0.0
90 26 0.0
91 26 0.0
92 26 0.0
93 26 0.0
94 26 0.0
95 26 0.0
96 26 0.0
97 26 0.0
98 26 0.0
99 26 0.0
100 26 0.0

0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.006511825009771603
28 27 0.034495073024736055
29 27 0.09342415610866013
30 27 0.16868250408508076
31 27 0.23133600560239648
32 27 0.2538086461466293
33 27 0.2326579256344102
34 27 0.182802655855608
35 27 0.12463817444700545
36 27 0.07553828754363967
37 27 0.04036577240613244
38 27 0.019609508754115476
39 27 0.008434197313598053
40 27 0.003348564690262254
41 27 0.001171997641591789
42 27 0.00038285256291998443
43 27 0.00010891495324447833
44 27 2.9161813039089532e-05
45 27 6.653985118046222e-06
46 27 1.4383614446904428e-06
47 27 2.5570870127830094e-07
48 27 4.329459492542661e-08
49 27 5.676738845117126e-09
50 27 7.119655742203754e-10
51 27 6.17036830990992e-11
52 27 5.133746433845054e-12
53 27 2.2213325915675715e-13
54 27 9.25555246486488e-15
55 27 0.0
56 27 0.0
57 27 0.0
58 27 0.0
59 27 0.0
60 27 0.0
61 27 0.0
62 27 0.0
63 27 0.0
64 27 0.0
65 27 0.0
66 27 0.0
67 27 0.0
68 27 0.0
69 27 0.0
70 27 0.0
71 27 0.0
72 27 0.0
73 27 0.0
74 27 0.0
75 27 0.0
76 27 0.0
77 27 0.0
78 27 0.0
79 27 0.0
80 27 0.0
81 27 0.0
82 27 0.0
83 27 0.0
84 27 0.0
85 27 0.0
86 27 0.0
87 27 0.0
88 27 0.0
89 27 0.0
90 27 0.0
91 27 0.0
92 27 0.0
93 27 0.0
94 27 0.0
95 27 0.0
96 27 0.0
97 27 0.0
98 27 0.0
99 27 0.0
100 27 0.0

0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.004047891222290456
29 28 0.023612698796694323
30 28 0.06887037149035842
31 28 0.13642892638090048
32 28 0.20269440490876645
33 28 0.24323328589051973
34 28 0.24323328589051973
35 28 0.2084856736204455
36 28 0.15636425521533415
37 28 0.10315697392678294
38 28 0.06124945326902736
39 28 0.03233108970212588
40 28 0.01564407566231897
41 28 0.006738986439152787
42 28 0.0026955945756611146
43 28 0.0009543024474754291
44 28 0.0003167296916190002
45 28 9.182499462903787e-05
46 28 2.5142558053188936e-05
47 28 5.881300129400921e-06
48 28 1.3069555843113157e-06
49 28 2.3936915463577214e-07
50 28 4.184775430695317e-08
51 28 5.676738845117126e-09
52 28 7.379760498652264e-10
53 28 6.641784448787037e-11
54 28 5.74769808068109e-12
55 28 2.5915546901621664e-13
56 28 1.1267629087661592e-14
57 28 0.0
58 28 0.0
59 28 0.0
60 28 0.0
61 28 0.0
62 28 0.0
63 28 0.0
64 28 0.0
65 28 0.0
66 28 0.0
67 28 0.0
68 28 0.0
69 28 0.0
70 28 0.0
71 28 0.0
72 28 0.0
73 28 0.0
74 28 0.0
75 28 0.0
76 28 0.0
77 28 0.0
78 28 0.0
79 28 0.0
80 28 0.0
81 28 0.0
82 28 0.0
83 28 0.0
84 28 0.0
85 28 0.0
86 28 0.0
87 28 0.0
88 28 0.0
89 28 0.0
90 28 0.0
91 28 0.0
92 28 0.0
93 28 0.0
94 28 0.0
95 28 0.0
96 28 0.0
97 28 0.0
98 28 0.0
99 28 0.0
100 28 0.0

0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.002473711302510834
30 29 0.015460695640692712
31 29 0.04947422605021666
32 29 0.10554501557379553
33 29 0.17151065030741774
34 29 0.2229638453996431
35 29 0.24323328589051973
36 29 0.22743891667684962
37 29 0.1856825530682093
38 29 0.13474879719186023
39 29 0.08693470786571626
40 29 0.05098809845496555
41 29 0.02676875168885691
42 29 0.012972548895369116
43 29 0.005623567994051636
44 29 0.0022752826826507766
45 29 0.000817679714077623
46 29 0.00027656813858507835
47 29 8.19461151363195e-05
48 29 2.3002418283879156e-05
49 29 5.529427472086336e-06
50 29 1.2658945677853333e-06
51 29 2.3936915463577214e-07
52 29 4.3294594925426615e-08
53 29 6.088302411388118e-09
54 29 8.219208255373959e-10
55 29 7.696917429781633e-11
56 29 6.94085951799954e-12
57 29 3.2676124354218614e-13
58 29 1.4852783797372098e-14
59 29 0.0
60 29 0.0
61 29 0.0
62 29 0.0
63 29 0.0
64 29 0.0
65 29 0.0
66 29 0.0
67 29 0.0
68 29 0.0
69 29 0.0
70 29 0.0
71 29 0.0
72 29 0.0
73 29 0.0
74 29 0.0
75 29 0.0
76 29 0.0
77 29 0.0
78 29 0.0
79 29 0.0
80 29 0.0
81 29 0.0
82 29 0.0
83 29 0.0
84 29 0.0
85 29 0.0
86 29 0.0
87 29 0.0
88 29 0.0
89 29 0.0
90 29 0.0
91 29 0.0
92 29 0.0
93 29 0.0
94 29 0.0
95 29 0.0
96 29 0.0
97 29 0.0
98 29 0.0
99 29 0.0
100 29 0.0

0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0014429982597979865
31 30 0.009894845210043334
32 30 0.03392518357729142
33 30 0.07915876168034665
34 30 0.13852783294060664
35 30 0.19645765398849668
36 30 0.23217722744095062
37 30 0.23632324935953908
38 30 0.2104753939608395
39 30 0.1659662604709129
40 30 0.11778250743097043
41 30 0.07495250472879936
42 30 0.04372229442513295
43 30 0.02296290264237752
44 30 0.011198656953671794
45 30 0.004906078284465738
46 30 0.0020149964382627137
47 30 0.0007375150362268757
48 30 0.00025494346931299405
49 30 7.741198460920872e-05
50 30 2.2330380175733283e-05
51 30 5.529427472086337e-06
52 30 1.3069555843113161e-06
53 30 2.55708701278301e-07
54 30 4.794538148968143e-08
55 30 7.004194861101286e-09
56 30 9.838668366764348e-10
57 30 9.606780560140273e-11
58 30 9.045345332599608e-12
59 30 4.4558351392116295e-13
60 30 2.1218262567674424e-14
61 30 0.0
62 30 0.0
63 30 0.0
64 30 0.0
65 30 0.0
66 30 0.0
67 30 0.0
68 30 0.0
69 30 0.0
70 30 0.0
71 30 0.0
72 30 0.0
73 30 0.0
74 30 0.0
75 30 0.0
76 30 0.0
77 30 0.0
78 30 0.0
79 30 0.0
80 30 0.0
81 30 0.0
82 30 0.0
83 30 0.0
84 30 0.0
85 30 0.0
86 30 0.0
87 30 0.0
88 30 0.0
89 30 0.0
90 30 0.0
91 30 0.0
92 30 0.0
93 30 0.0
94 30 0.0
95 30 0.0
96 30 0.0
97 30 0.0
98 30 0.0
99 30 0.0
100 30 0.0

0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.000824570434170278
32 31 0.006031143747074032
33 31 0.022616789051527614
34 31 0.056541972628819034
35 31 0.10794376592774543
36 31 0.16485956978055666
37 31 0.21208496737394528
38 31 0.2338615488453772
39 31 0.2263176279148812
40 31 0.19468183046441392
41 31 0.14990500945759871
42 31 0.1049335066203191
43 31 0.06633727430020173
44 31 0.038711406753433375
45 31 0.02044199285194058
46 31 0.01007498219131357
47 31 0.004477769862806031
48 31 0.001873054060258732
49 31 0.0007003941464642693
50 31 0.00024811533528592536
51 31 7.741198460920872e-05
52 31 2.300241828387916e-05
53 31 5.8813001294009226e-06
54 31 1.438361444690443e-06
55 31 2.91841452545887e-07
56 31 5.6845639452416244e-08
57 31 8.646102504126246e-09
58 31 1.266348346563945e-09
59 31 1.2921921903713725e-10
60 31 1.2730957540604654e-11
61 31 6.577661395979072e-13
62 31 3.288830697989536e-14
63 31 0.0
64 31 0.0
65 31 0.0
66 31 0.0
67 31 0.0
68 31 0.0
69 31 0.0
70 31 0.0
71 31 0.0
72 31 0.0
73 31 0.0
74 31 0.0
75 31 0.0
76 31 0.0
77 31 0.0
78 31 0.0
79 31 0.0
80 31 0.0
81 31 0.0
82 31 0.0
83 31 0.0
84 31 0.0
85 31 0.0
86 31 0.0
87 31 0.0
88 31 0.0
89 31 0.0
90 31 0.0
91 31 0.0
92 31 0.0
93 31 0.0
94 31 0.0
95 31 0.0
96 31 0.0
97 31 0.0
98 31 0.0
99 31 0.0
100 31 0.0

0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0004476239499781509
33 32 0.0035809915998252064
34 32 0.014323966399300822
35 32 0.03906536290718406
36 32 0.07990642412833104
37 32 0.13284443011335034
38 32 0.1840448875528708
39 32 0.2205146118144996
40 32 0.23118467367649154
41 32 0.21577236209805878
42 32 0.18124878416236936
43 32 0.13749907764041813
44 32 0.09561717468098042
45 32 0.06041744554017994
46 32 0.035449011413881085
47 32 0.01890613942073658
48 32 0.00945306971036829
49 32 0.004277407108763932
50 32 0.0018279517558820223
51 32 0.0007003941464642695
52 32 0.0002549434693129941
53 32 8.194611513631952e-05
54 32 2.5142558053188943e-05
55 32 6.653985118046223e-06
56 32 1.6876049212436072e-06
57 32 3.5593121975319717e-07
58 32 7.218185575414487e-08
59 32 1.1457437421292837e-08
60 32 1.7536894012182912e-09
61 32 1.8746334978540358e-10
62 32 1.937121281115837e-11
63 32 1.0524258233566516e-12
64 32 5.539083280824482e-14
65 32 0.0
66 32 0.0
67 32 0.0
68 32 0.0
69 32 0.0
70 32 0.0
71 32 0.0
72 32 0.0
73 32 0.0
74 32 0.0
75 32 0.0
76 32 0.0
77 32 0.0
78 32 0.0
79 32 0.0
80 32 0.0
81 32 0.0
82 32 0.0
83 32 0.0
84 32 0.0
85 32 0.0
86 32 0.0
87 32 0.0
88 32 0.0
89 32 0.0
90 32 0.0
91 32 0.0
92 32 0.0
93 32 0.0
94 32 0.0
95 32 0.0
96 32 0.0
97 32 0.0
98 32 0.0
99 32 0.0
100 32 0.0

0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.00023697738528255047
34 33 0.0020143077749016788
35 33 0.008789706654116413
36 33 0.02557005572106593
37 33 0.056933327191435866
38 33 0.10141248905974512
39 33 0.15266396202542276
40 33 0.19698575745215846
41 33 0.22407129910183024
42 33 0.2265609802029617
43 33 0.2062486164606272
44 33 0.17068851017431216
45 33 0.12852438414911005
46 33 0.08933150876298035
47 33 0.05671841826220974
48 33 0.03361091452575392
49 33 0.01817898021224671
50 33 0.009254005764152737
51 33 0.0042774071087639315
52 33 0.0018730540602587321
53 33 0.0007375150362268758
54 33 0.00027656813858507846
55 33 9.18249946290379e-05
56 33 2.916181303908954e-05
57 33 8.008452444446937e-06
58 33 2.111319280808738e-06
59 33 4.6402621556235993e-07
60 33 9.820660646822432e-08
61 33 1.6309311431330108e-08
62 33 2.615113729506379e-09
63 33 2.936268047165057e-10
64 33 3.1905119697549006e-11
65 33 1.8278974826720784e-12
66 33 1.015498601484488e-13
67 33 0.0
68 33 0.0
69 33 0.0
70 33 0.0
71 33 0.0
72 33 0.0
73 33 0.0
74 33 0.0
75 33 0.0
76 33 0.0
77 33 0.0
78 33 0.0
79 33 0.0
80 33 0.0
81 33 0.0
82 33 0.0
83 33 0.0
84 33 0.0
85 33 0.0
86 33 0.0
87 33 0.0
88 33 0.0
89 33 0.0
90 33 0.0
91 33 0.0
92 33 0.0
93 33 0.0
94 33 0.0
95 33 0.0
96 33 0.0
97 33 0.0
98 33 0.0
99 33 0.0
100 33 0.0

0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.00011848869264127524
35 34 0.001098713331764552
36 34 0.005094034538181103
37 34 0.016131109370906827
38 34 0.03831138475590372
39 34 0.07415106726949106
40 34 0.11959849559595331
41 34 0.16743789383433466
42 34 0.20511141994705998
43 34 0.22475810768145268
44 34 0.2216579958513637
45 34 0.19862859368498825
46 34 0.16315920195552608
47 34 0.12271803224005381
48 34 0.0857078320406725
49 34 0.05494091797479007
50 34 0.03301737859061903
51 34 0.01817898021224671
52 34 0.00945306971036829
53 34 0.004477769862806032
54 34 0.002014996438262714
55 34 0.0008176797140776232
56 34 0.0003167296916190003
57 34 0.00010891495324447836
58 34 3.589242777374855e-05
59 34 1.0254979363928155e-05
60 34 2.8173020230571852e-06
61 34 6.469360201094278e-07
62 34 1.4325011873851614e-07
63 34 2.495827840090299e-08
64 34 4.203499520152082e-09
65 34 4.971881152868053e-10
66 34 5.6969471543279776e-11
67 34 3.452695245047259e-12
68 34 2.030997202968976e-13
69 34 0.0
70 34 0.0
71 34 0.0
72 34 0.0
73 34 0.0
74 34 0.0
75 34 0.0
76 34 0.0
77 34 0.0
78 34 0.0
79 34 0.0
80 34 0.0
81 34 0.0
82 34 0.0
83 34 0.0
84 34 0.0
85 34 0.0
86 34 0.0
87 34 0.0
88 34 0.0
89 34 0.0
90 34 0.0
91 34 0.0
92 34 0.0
93 34 0.0
94 34 0.0
95 34 0.0
96 34 0.0
97 34 0.0
98 34 0.0
99 34 0.0
100 34 0.0

0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 5.7449063098800116e-05
36 35 0.0005640453467882192
37 35 0.0028466663595717928
38 35 0.009577846188975928
39 35 0.02471702242316369
40 35 0.05102869145427341
41 35 0.08930021004497847
42 35 0.1339503150674677
43 35 0.17783059069301752
44 35 0.20985372388294787
45 35 0.22409379800357648
46 35 0.2175456026073681
47 35 0.1933738689843272
48 35 0.15866573865380695
49 35 0.11987109376317834
50 35 0.08452448919198471
51 35 0.054940917974790074
52 35 0.033610914525753925
53 35 0.01890613942073658
54 35 0.010074982191313572
55 35 0.0049060782844657395
56 35 0.0022752826826507775
57 35 0.0009543024474754294
58 35 0.00038285256291998454
59 35 0.00013673305818570874
60 35 4.687990566367156e-05
61 35 1.397381803436364e-05
62 35 4.011003324678452e-06
63 35 9.650534315015825e-07
64 35 2.2418664107477775e-07
65 35 4.110088419704259e-08
66 35 7.292092357539814e-09
67 35 9.115115446924767e-10
68 35 1.1048624784151233e-10
69 35 7.108490210391418e-12
70 35 4.442806381494636e-13
71 35 0.0
72 35 0.0
73 35 0.0
74 35 0.0
75 35 0.0
76 35 0.0
77 35 0.0
78 35 0.0
79 35 0.0
80 35 0.0
81 35 0.0
82 35 0.0
83 35 0.0
84 35 0.0
85 35 0.0
86 35 0.0
87 35 0.0
88 35 0.0
89 35 0.0
90 35 0.0
91 35 0.0
92 35 0.0
93 35 0.0
94 35 0.0
95 35 0.0
96 35 0.0
97 35 0.0
98 35 0.0
99 35 0.0
100 35 0.0

0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 2.6113210499454597e-05
37 36 0.000279084937212921
38 36 0.001491360133231546
39 36 0.005452284358050813
40 36 0.014949811949494166
41 36 0.03348757876686693
42 36 0.06251014703148493
43 36 0.10161748039600998
44 36 0.1445421057357039
45 36 0.1846926906622883
46 36 0.21239659426163154
47 36 0.22312369498191598
48 36 0.2148598544270302
49 36 0.19070401280505642
50 36 0.15717363692724431
51 36 0.11987109376317832
52 36 0.0857078320406725
53 36 0.05671841826220975
54 36 0.03544901141388109
55 36 0.020441992851940583
56 36 0.011198656953671797
57 36 0.005623567994051638
58 36 0.0026955945756611155
59 36 0.0011719976415917894
60 36 0.0004883323506632456
61 36 0.00018165963444672734
62 36 6.497825385979092e-05
63 36 2.026612206153323e-05
64 36 6.09507430422052e-06
65 36 1.541283157389097e-06
66 36 3.7675810513955704e-07
67 36 7.292092357539814e-08
68 36 1.3672673170387152e-08
69 36 1.8126650036498118e-09
70 36 2.332473350284684e-10
71 36 1.599410297338069e-11
72 36 1.0662735315587125e-12
73 36 0.0
74 36 0.0
75 36 0.0
76 36 0.0
77 36 0.0
78 36 0.0
79 36 0.0
80 36 0.0
81 36 0.0
82 36 0.0
83 36 0.0
84 36 0.0
85 36 0.0
86 36 0.0
87 36 0.0
88 36 0.0
89 36 0.0
90 36 0.0
91 36 0.0
92 36 0.0
93 36 0.0
94 36 0.0
95 36 0.0
96 36 0.0
97 36 0.0
98 36 0.0
99 36 0.0
100 36 0.0

0 37 0.0
1 37 0.0
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 1.1424529593511387e-05
38 37 0.0001288829744768003
39 37 0.0007483527550265821
40 37 0.002896849374296447
41 37 0.00861812688853193
42 37 0.02051114199470599
43 37 0.04149380449503741
44 37 0.07194984818843926
45 37 0.11081561439737297
46 37 0.15171185304402252
47 37 0.1887969726770058
48 37 0.21358849434166313
49 37 0.22248801493923243
50 37 0.2139307835954158
51 37 0.19070401280505642
52 37 0.15866573865380695
53 37 0.12271803224005381
54 37 0.08933150876298035
55 37 0.06041744554017994
56 37 0.038711406753433375
57 37 0.022962902642377526
58 37 0.012972548895369123
59 37 0.00673898643915279
60 37 0.003348564690262256
61 37 0.0015138302870560613
62 37 0.0006570023445823306
63 37 0.00025535313797531877
64 37 9.557076509017778e-05
65 37 3.1288048094998676e-05
66 37 9.889900259913374e-06
67 37 2.6373067359768997e-06
68 37 6.805952867037161e-07
69 37 1.395752052810355e-07
70 37 2.7756432868387742e-08
71 37 3.918555228478269e-09
72 37 5.374018599055911e-10
73 37 3.945212066767236e-11
74 37 2.8180086191194543e-12
75 37 0.0
76 37 0.0
77 37 0.0
78 37 0.0
79 37 0.0
80 37 0.0
81 37 0.0
82 37 0.0
83 37 0.0
84 37 0.0
85 37 0.0
86 37 0.0
87 37 0.0
88 37 0.0
89 37 0.0
90 37 0.0
91 37 0.0
92 37 0.0
93 37 0.0
94 37 0.0
95 37 0.0
96 37 0.0
97 37 0.0
98 37 0.0
99 37 0.0
100 37 0.0

0 38 0.0
1 38 0.0
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 4.641215147364001e-06
39 38 5.6892314709623226e-05
40 38 0.000348694832091239
41 38 0.0014645182947832036
42 38 0.004613232628567093
43 38 0.011898958641959258
44 38 0.025575922598234265
45 38 0.048020099572194955
46 38 0.0788901635828917
47 38 0.11687431641909882
48 38 0.15583242189213176
49 38 0.19070401280505633
50 38 0.21393078359541579
51 38 0.22248801493923243
52 38 0.2148598544270302
53 38 0.19337386898432718
54 38 0.16315920195552608
55 38 0.12852438414911005
56 38 0.09561717468098042
57 38 0.06633727430020173
58 38 0.04372229442513296
59 38 0.026768751688856916
60 38 0.015644075662318978
61 38 0.008434197313598058
62 38 0.004357668612025663
63 38 0.0020549847770394702
64 38 0.0009318149596292334
65 38 0.00037962831688598394
66 38 0.00014913969591949367
67 38 5.142748135154955e-05
68 38 1.714249378384985e-05
69 38 4.838607116409232e-06
70 38 1.3230566333931493e-06
71 38 2.886669018312326e-07
72 38 6.112946156426101e-08
73 38 9.231796236235336e-09
74 38 1.355462145796458e-09
75 38 1.0708432752653932e-10
76 38 8.237255963579948e-12
77 38 0.0
78 38 0.0
79 38 0.0
80 38 0.0
81 38 0.0
82 38 0.0
83 38 0.0
84 38 0.0
85 38 0.0
86 38 0.0
87 38 0.0
88 38 0.0
89 38 0.0
90 38 0.0
91 38 0.0
92 38 0.0
93 38 0.0
94 38 0.0
95 38 0.0
96 38 0.0
97 38 0.0
98 38 0.0
99 38 0.0
100 38 0.0

0 39 0.0
1 39 0.0
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 1.7965994118828391e-06
40 39 2.3181927895262437e-05
41 39 0.00015415982050349513
42 39 0.0006834418708988283
43 39 0.0023331291454822076
44 39 0.006371856149041063
45 39 0.014829736632589616
46 39 0.029583811343584388
47 39 0.052593442388594466
48 39 0.08311062500913693
49 39 0.11987109376317828
50 39 0.15717363692724423
51 39 0.19070401280505633
52 39 0.2135884943416631
53 39 0.22312369498191595
54 39 0.21754560260736805
55 39 0.19862859368498822
56 39 0.17068851017431214
57 39 0.1374990776404181
58 39 0.10493350662031908
59 39 0.07495250472879934
60 39 0.05098809845496554
61 39 0.03233108970212588
62 39 0.019609508754115483
63 39 0.011008847019854306
64 39 0.0059331891307004255
65 39 0.002928561301691877
66 39 0.001391970495248608
67 39 0.0005965587836779748
68 39 0.00024685191048743786
69 39 8.999809236521171e-05
70 39 3.175335920143558e-05
71 39 9.526007760430675e-06
72 39 2.771202257579833e-06
73 39 6.462257365364736e-07
74 39 1.463899117460175e-07
75 39 2.377272071089173e-08
76 39 3.756188719392457e-09
77 39 3.21252982579618e-10
78 39 2.6771081881634832e-11
79 39 0.0
80 39 0.0
81 39 0.0
82 39 0.0
83 39 0.0
84 39 0.0
85 39 0.0
86 39 0.0
87 39 0.0
88 39 0.0
89 39 0.0
90 39 0.0
91 39 0.0
92 39 0.0
93 39 0.0
94 39 0.0
95 39 0.0
96 39 0.0
97 39 0.0
98 39 0.0
99 39 0.0
100 39 0.0

0 40 0.0
1 40 0.0
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0
40 40 6.375030171197172e-07
41 40 8.925042239676038e-06
42 40 6.247529567773223e-05
43 40 0.00030016866199186293
44 40 0.0010816422475224028
45 40 0.0031985706462448193
46 40 0.007882191949674733
47 40 0.017015525478662915
48 40 0.032140437015252175
49 40 0.054940917974790046
50 40 0.08452448919198469
51 40 0.11987109376317827
52 40 0.15583242189213176
53 40 0.1887969726770058
54 40 0.21239659426163154
55 40 0.22409379800357646
56 40 0.22165799585136367
57 40 0.20624861646062714
58 40 0.1812487841623693
59 40 0.1499050094575987
60 40 0.1177825074309704
61 40 0.08693470786571625
62 40 0.06124945326902736
63 40 0.04036577240613245
64 40 0.02549417204597839
65 40 0.014956580933640655
66 40 0.008437045654874216
67 40 0.004374764413638483
68 40 0.0021873822068192413
69 40 0.000989979016017329
70 40 0.00043311581950758135
71 40 0.00016765773658357987
72 40 6.287165121884244e-05
73 40 2.0140702122053423e-05
74 40 6.262235113579636e-06
75 40 1.568999566918854e-06
76 40 3.821922021981824e-07
77 40 6.714187335914015e-08
78 40 1.1484794127221341e-08
79 40 1.0708432752653933e-09
80 40 9.73493886604903e-11
81 40 0.0
82 40 0.0
83 40 0.0
84 40 0.0
85 40 0.0
86 40 0.0
87 40 0.0
88 40 0.0
89 40 0.0
90 40 0.0
91 40 0.0
92 40 0.0
93 40 0.0
94 40 0.0
95 40 0.0
96 40 0.0
97 40 0.0
98 40 0.0
99 40 0.0
100 40 0.0

0 41 0.0
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0
40 41 0.0
41 41 2.1250100570657238e-07
42 41 3.123764783886613e-06
43 41 2.3697525946726018e-05
44 41 0.00011984955651217759
45 41 0.00046762728746269295
46 41 0.0014596651758656915
47 41 0.003892440468975177
48 41 0.008897006786228975
49 41 0.018178980212246704
50 41 0.03301737859061902
51 41 0.054940917974790046
52 41 0.08311062500913693
53 41 0.11687431641909882
54 41 0.15171185304402252
55 41 0.1846926906622883
56 41 0.20985372388294787
57 41 0.22475810768145268
58 41 0.22656098020296167
59 41 0.21577236209805872
60 41 0.19468183046441387
61 41 0.16596626047091284
62 41 0.1347487971918602
63 41 0.10315697392678291
64 41 0.07553828754363967
65 41 0.051932572686252274
66 41 0.034275497972926505
67 41 0.021092614137185543
68 41 0.012499326896109952
69 41 0.006835569396310129
70 41 0.003609298495896512
71 41 0.0017324632780303258
72 41 0.0008047571356011836
73 41 0.0003323215850138816
74 41 0.0001330724961635673
75 41 4.576248736846658e-05
76 41 1.52876880879273e-05
77 41 4.140415523813644e-06
78 41 1.0910554420860278e-06
79 41 2.0881443867675172e-07
80 41 3.8939755464196126e-08
81 41 3.991324935080103e-09
82 41 3.991324935080103e-10
83 41 0.0
84 41 0.0
85 41 0.0
86 41 0.0
87 41 0.0
88 41 0.0
89 41 0.0
90 41 0.0
91 41 0.0
92 41 0.0
93 41 0.0
94 41 0.0
95 41 0.0
96 41 0.0
97 41 0.0
98 41 0.0
99 41 0.0
100 41 0.0

0 42 0.0
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0
40 42 0.0
41 42 0.0
42 42 6.375030171197171e-08
43 42 1.015608254859687e-06
44 42 8.089845064571986e-06
45 42 4.430153249646565e-05
46 42 0.00018195272275334107
47 42 0.0006145958635223965
48 42 0.0017299735417667453
49 42 0.004277407108763931
50 42 0.009254005764152733
51 42 0.018178980212246704
52 42 0.032140437015252175
53 42 0.052593442388594466
54 42 0.07889016358289169
55 42 0.11081561439737296
56 42 0.14454210573570386
57 42 0.1778305906930175
58 42 0.20511141994705995
59 42 0.2240712991018302
60 42 0.23118467367649148
61 42 0.22631762791488114
62 42 0.21047539396083945
63 42 0.18568255306820924
64 42 0.1563642552153341
65 42 0.12463817444700545
66 42 0.09520971659146249
67 42 0.068550995945853
68 42 0.04745838180866746
69 42 0.03076006228339558
70 42 0.019225038927122236
71 42 0.011137263930194952
72 42 0.006236867800909173
73 42 0.0031902872161332636
74 42 0.0015809012544231796
75 42 0.0007001660567375388
76 42 0.0003009763592310687
77 42 0.00011179121914296838
78 42 4.0369051357183025e-05
79 42 1.1902423004574848e-05
80 42 3.4169635419832094e-06
81 42 7.184384883144185e-07
82 42 1.472798901044558e-07
83 42 1.676356472733643e-08
84 42 1.862618303037381e-09
85 42 0.0
86 42 0.0
87 42 0.0
88 42 0.0
89 42 0.0
90 42 0.0
91 42 0.0
92 42 0.0
93 42 0.0
94 42 0.0
95 42 0.0
96 42 0.0
97 42 0.0
98 42 0.0
99 42 0.0
100 42 0.0

0 43 0.0
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0
40 43 0.0
41 43 0.0
42 43 0.0
43 43 1.758629012744047e-08
44 43 2.935091179890064e-07
45 43 2.5315161426551793e-06
46 43 1.4556217820267285e-05
47 43 6.469430142341016e-05
48 43 0.00023002418283879167
49 43 0.0007003941464642694
50 43 0.0018279517558820219
51 43 0.004277407108763931
52 43 0.008897006786228975
53 43 0.017015525478662915
54 43 0.029583811343584385
55 43 0.04802009957219494
56 43 0.07194984818843925
57 43 0.10161748039600998
58 43 0.1339503150674677
59 43 0.16743789383433463
60 43 0.1969857574521584
61 43 0.22051461181449958
62 43 0.2338615488453772
63 43 0.23632324935953902
64 43 0.22743891667684957
65 43 0.20848567362044546
66 43 0.18280265585560798
67 43 0.15233554654634
68 43 0.121868437237072
69 43 0.09228018685018673
70 43 0.06728763624492783
71 43 0.04614009342509336
72 43 0.030547923922820432
73 43 0.0188378864190726
74 43 0.011241964475898165
75 43 0.006161461299290341
76 43 0.0032746227884340273
77 43 0.0015650770680015573
78 43 0.0007266429244292945
79 43 0.0002935931007795129
80 43 0.00011541743519587732
81 43 3.735880139234976e-05
82 43 1.1782391208356464e-05
83 43 2.749224615283175e-06
84 43 6.258397498205601e-07
85 43 8.009258703060739e-08
86 43 1.0011573378825924e-08
87 43 0.0
88 43 0.0
89 43 0.0
90 43 0.0
91 43 0.0
92 43 0.0
93 43 0.0
94 43 0.0
95 43 0.0
96 43 0.0
97 43 0.0
98 43 0.0
99 43 0.0
100 43 0.0

0 44 0.0
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0
40 44 0.0
41 44 0.0
42 44 0.0
43 44 0.0
44 44 4.244966582485631e-09
45 44 7.67126103834903e-08
46 44 6.931532295365372e-07
47 44 4.312953428227344e-06
48 44 2.0127115998394272e-05
49 44 7.741198460920873e-05
50 44 0.0002481153352859254
51 44 0.0007003941464642694
52 44 0.0017299735417667455
53 44 0.003892440468975177
54 44 0.007882191949674733
55 44 0.014829736632589616
56 44 0.02557592259823426
57 44 0.04149380449503741
58 44 0.06251014703148493
59 44 0.08930021004497847
60 44 0.11959849559595331
61 44 0.15266396202542276
62 44 0.1840448875528708
63 44 0.21208496737394528
64 44 0.23217722744095062
65 44 0.24323328589051968
66 44 0.24323328589051968
67 44 0.23265792563441015
68 44 0.213269765164876
69 44 0.18661104451926652
70 44 0.1570044845714983
71 44 0.12560358765719862
72 44 0.09689419619269607
73 44 0.07064207407152225
74 44 0.04978584267897758
75 44 0.03286112692954848
76 44 0.02101216289245167
77 44 0.012416278072812351
78 44 0.007121100659407084
79 44 0.0036992730698218617
80 44 0.0018683197322332634
81 44 0.0008281200975304195
82 44 0.00035739919998681264
83 44 0.0001282971487132148
84 44 4.4904002049625175e-05
85 44 1.1773610293499284e-05
86 44 3.0134835870266022e-06
87 44 4.405092286683405e-07
88 44 6.292988980976293e-08
89 44 0.0
90 44 0.0
91 44 0.0
92 44 0.0
93 44 0.0
94 44 0.0
95 44 0.0
96 44 0.0
97 44 0.0
98 44 0.0
99 44 0.0
100 44 0.0

0 45 0.0
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0
40 45 0.0
41 45 0.0
42 45 0.0
43 45 0.0
44 45 0.0
45 45 9.096356962469209e-10
46 45 1.718561726123646e-08
47 45 1.6803714655431203e-07
48 45 1.0953532516132934e-06
49 45 5.5294274720863386e-06
50 45 2.233038017573329e-05
51 45 7.741198460920872e-05
52 45 0.00023002418283879164
53 45 0.0006145958635223964
54 45 0.0014596651758656913
55 45 0.0031985706462448193
56 45 0.006371856149041063
57 45 0.011898958641959256
58 45 0.020511141994705988
59 45 0.03348757876686692
60 45 0.051028691454273405
61 45 0.07415106726949104
62 45 0.1014124890597451
63 45 0.13284443011335031
64 45 0.16485956978055663
65 45 0.19645765398849666
66 45 0.22296384539964303
67 45 0.24323328589051968
68 45 0.25380864614662924
69 45 0.2544696061626361
70 45 0.24492699593153724
71 45 0.22608645778295747
72 45 0.20096574025151775
73 45 0.17071834567284544
74 45 0.14002268253462447
75 45 0.10914588587314317
76 45 0.08233337296634126
77 45 0.05853388234325824
78 45 0.040352903736640154
79 45 0.025894911488753038
80 45 0.0161422824864954
81 45 0.009192133082587659
82 45 0.005092938599812081
83 45 0.002501794399907689
84 45 0.0011974400546566715
85 45 0.0004827180220334707
86 45 0.00018984946598267597
87 45 5.682569049821593e-05
88 45 1.6613490909777413e-05
89 45 2.8318450414393314e-06
90 45 4.719741735732219e-07
91 45 0.0
92 45 0.0
93 45 0.0
94 45 0.0
95 45 0.0
96 45 0.0
97 45 0.0
98 45 0.0
99 45 0.0
100 45 0.0

0 46 0.0
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0
40 46 0.0
41 46 0.0
42 46 0.0
43 46 0.0
44 46 0.0
45 46 0.0
46 46 1.6243494575837873e-10
47 46 3.320892224393519e-09
48 46 3.3946898293800406e-08
49 46 2.3936915463577214e-07
50 46 1.265894567785334e-06
51 46 5.529427472086338e-06
52 46 2.0127115998394266e-05
53 46 6.469430142341014e-05
54 46 0.00018195272275334104
55 46 0.0004676272874626929
56 46 0.0010816422475224026
57 46 0.002333129145482207
58 46 0.004613232628567091
59 46 0.008618126888531927
60 46 0.01494981194949416
61 46 0.024717022423163683
62 46 0.038311384755903705
63 46 0.056933327191435845
64 46 0.07990642412833102
65 46 0.10794376592774542
66 46 0.1385278329406066
67 46 0.1715106503074177
68 46 0.2026944049087664
69 46 0.23133600560239642
70 46 0.25302375612762107
71 46 0.26719308647076784
72 46 0.27130374933954887
73 46 0.2655618710466484
74 46 0.25065788848790793
75 46 0.22738726223571487
76 46 0.19940113765285766
77 46 0.16723966383788064
78 46 0.13588222686827803
79 46 0.10481273697828608
80 46 0.07846942875379707
81 46 0.05515279849552594
82 46 0.037687745638609396
83 46 0.023767046799123046
84 46 0.014593800666128188
85 46 0.008045300367224513
86 46 0.004324348947383176
87 46 0.001988899167437558
88 46 0.0008929751364005361
89 46 0.00031150295455832655
90 46 0.00010619418905397496
91 46 2.1710811984368215e-05
92 46 4.342162396873643e-06
93 46 0.0
94 46 0.0
95 46 0.0
96 46 0.0
97 46 0.0
98 46 0.0
99 46 0.0
100 46 0.0

0 47 0.0
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0
40 47 0.0
41 47 0.0
42 47 0.0
43 47 0.0
44 47 0.0
45 47 0.0
46 47 0.0
47 47 2.40644364086487e-11
48 47 5.133746433845054e-10
49 47 5.676738845117125e-09
50 47 4.184775430695317e-08
51 47 2.3936915463577224e-07
52 47 1.0953532516132936e-06
53 47 4.312953428227343e-06
54 47 1.4556217820267282e-05
55 47 4.4301532496465645e-05
56 47 0.00011984955651217759
57 47 0.00030016866199186293
58 47 0.0006834418708988284
59 47 0.0014645182947832034
60 47 0.0028968493742964462
61 47 0.005452284358050811
62 47 0.009577846188975926
63 47 0.016131109370906824
64 47 0.025570055721065924
65 47 0.039065362907184056
66 47 0.05654197262881903
67 47 0.07915876168034663
68 47 0.1055450155737955
69 47 0.13642892638090043
70 47 0.1686825040850807
71 47 0.20241900490209686
72 47 0.23318669364721556
73 47 0.26073347339125474
74 47 0.28073683510645686
75 47 0.29307691577047695
76 47 0.29540909281904837
77 47 0.2880238654985722
78 47 0.271764453736556
79 47 0.24705859430596
80 47 0.21779270021462038
81 47 0.1838426616517531
82 47 0.15075098255443753
83 47 0.11725076420900697
84 47 0.08873030805005933
85 47 0.06275334286435118
86 47 0.04324348947383175
87 47 0.027181621954979956
88 47 0.01666886921281001
89 47 0.008929751364005362
90 47 0.004672544318374898
91 47 0.0019539730785931393
92 47 0.0007989578810247503
93 47 0.00020408163265306123
94 47 5.102040816326531e-05
95 47 0.0
96 47 0.0
97 47 0.0
98 47 0.0
99 47 0.0
100 47 0.0

0 48 0.0
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0
40 48 0.0
41 48 0.0
42 48 0.0
43 48 0.0
44 48 0.0
45 48 0.0
46 48 0.0
47 48 0.0
48 48 2.6738262676276332e-12
49 48 6.170368309909921e-11
50 48 7.119655742203753e-10
51 48 5.676738845117126e-09
52 48 3.3946898293800425e-08
53 48 1.6803714655431208e-07
54 48 6.931532295365373e-07
55 48 2.5315161426551797e-06
56 48 8.089845064571986e-06
57 48 2.3697525946726025e-05
58 48 6.247529567773223e-05
59 48 0.00015415982050349513
60 48 0.00034869483209123893
61 48 0.0007483527550265819
62 48 0.0014913601332315453
63 48 0.002846666359571792
64 48 0.005094034538181101
65 48 0.00878970665411641
66 48 0.014323966399300819
67 48 0.02261678905152761
68 48 0.033925183577291414
69 48 0.049474226050216646
70 48 0.06887037149035839
71 48 0.09342415610866009
72 48 0.12145140294125811
73 48 0.154069779731196
74 48 0.1879312697820083
75 48 0.22380419022472786
76 48 0.25700591075257206
77 48 0.2880238654985722
78 48 0.31202585429011986
79 48 0.32941145907461333
80 48 0.33689808314449093
81 48 0.33485627657997885
82 48 0.323037819759509
83 48 0.30150196510887506
84 48 0.2735851164876829
85 48 0.23846270288453442
86 48 0.2023795307375325
87 48 0.16308973172987967
88 48 0.1281419320734769
89 48 0.09376238932205627
90 48 0.0669731352300402
91 48 0.042987407729049056
92 48 0.026964828484585316
93 48 0.01408163265306122
94 48 0.007193877551020406
95 48 0.002448979591836734
96 48 0.0008163265306122447
97 48 0.0
98 48 0.0
99 48 0.0
100 48 0.0

0 49 0.0
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0
40 49 0.0
41 49 0.0
42 49 0.0
43 49 0.0
44 49 0.0
45 49 0.0
46 49 0.0
47 49 0.0
48 49 0.0
49 49 2.0567894366366412e-13
50 49 4.9442053765303865e-12
51 49 6.170368309909919e-11
52 49 5.133746433845053e-10
53 49 3.3208922243935194e-09
54 49 1.718561726123646e-08
55 49 7.67126103834903e-08
56 49 2.935091179890063e-07
57 49 1.0156082548596867e-06
58 49 3.1237647838866126e-06
59 49 8.925042239676033e-06
60 49 2.3181927895262424e-05
61 49 5.689231470962319e-05
62 49 0.00012888297447680023
63 49 0.00027908493721292074
64 49 0.0005640453467882188
65 49 0.0010987133317645512
66 49 0.0020143077749016775
67 49 0.0035809915998252046
68 49 0.006031143747074029
69 49 0.00989484521004333
70 49 0.015460695640692702
71 49 0.02361269879669431
72 49 0.034495073024736034
73 49 0.04938133965743462
74 49 0.067864069643503
75 49 0.09155625963738867
76 49 0.11894488431524
77 49 0.15186712908106534
78 49 0.1872155125740719
79 49 0.22692789402917807
80 49 0.26619107804009157
81 49 0.3069515868649806
82 49 0.34322768349447835
83 49 0.3768774563860938
84 49 0.40200262014516674
85 49 0.4201485717489416
86 49 0.42724567600145746
87 49 0.4240333024976871
88 49 0.410054182635126
89 49 0.3844257962204306
90 49 0.35160895995771096
91 49 0.30807642205818486
92 49 0.26365610073816753
93 49 0.21122448979591832
94 49 0.16545918367346935
95 49 0.1151020408163265
96 49 0.07836734693877549
97 49 0.039999999999999994
98 49 0.019999999999999997
99 49 0.0
100 49 0.0

0 50 0.0
1 50 0.0
2 50 0.0
3 50 0.0
4 50 0.0
5 50 0.0
6 50 0.0
7 50 0.0
8 50 0.0
9 50 0.0
10 50 0.0
11 50 0.0
12 50 0.0
13 50 0.0
14 50 0.0
15 50 0.0
16 50 0.0
17 50 0.0
18 50 0.0
19 50 0.0
20 50 0.0
21 50 0.0
22 50 0.0
23 50 0.0
24 50 0.0
25 50 0.0
26 50 0.0
27 50 0.0
28 50 0.0
29 50 0.0
30 50 0.0
31 50 0.0
32 50 0.0
33 50 0.0
34 50 0.0
35 50 0.0
36 50 0.0
37 50 0.0
38 50 0.0
39 50 0.0
40 50 0.0
41 50 0.0
42 50 0.0
43 50 0.0
44 50 0.0
45 50 0.0
46 50 0.0
47 50 0.0
48 50 0.0
49 50 0.0
50 50 7.91072860244862e-15
51 50 2.0567894366366407e-13
52 50 2.6738262676276316e-12
53 50 2.4064436408648685e-11
54 50 1.6243494575837866e-10
55 50 9.096356962469204e-10
56 50 4.244966582485629e-09
57 50 1.7586290127440464e-08
58 50 6.375030171197167e-08
59 50 2.1250100570657225e-07
60 50 6.375030171197166e-07
61 50 1.7965994118828378e-06
62 50 4.641215147363998e-06
63 50 1.1424529593511378e-05
64 50 2.6113210499454577e-05
65 50 5.744906309880006e-05
66 50 0.00011848869264127513
67 50 0.00023697738528255025
68 50 0.0004476239499781505
69 50 0.0008245704341702774
70 50 0.0014429982597979854
71 50 0.0024737113025108323
72 50 0.004047891222290453
73 50 0.006511825009771598
74 50 0.010039063556731214
75 50 0.015259376606231445
76 50 0.022302165809107495
77 50 0.03221423950204416
78 50 0.04486983359213294
79 50 0.06188942564432129
80 50 0.08251923419242839
81 50 0.10913834199643754
82 50 0.1398335006829356
83 50 0.17796990996009987
84 50 0.21984518289188806
85 50 0.2700955104100339
86 50 0.3226140818786516
87 50 0.38364917845028834
88 50 0.4442253645213865
89 50 0.5125677282939075
90 50 0.576638694330646
91 50 0.6469604863221882
92 50 0.7085757707338252
93 50 0.7744897959183671
94 50 0.8272959183673466
95 50 0.8824489795918364
96 50 0.920816326530612
97 50 0.9599999999999997
98 50 0.9799999999999998
99 50 0.9999999999999998
100 50 0.9999999999999998


};


